GoEmotions: A Dataset of Fine-Grained Emotions

Understanding emotion expressed in language has a wide range of applications, from building empathetic chatbots to detecting harmful online behavior. Advancement in this area can be improved using large-scale datasets with a fine-grained typology, adaptable to multiple downstream tasks. We introduce GoEmotions, the largest manually annotated dataset of 58k English Reddit comments, labeled for 27 emotion categories or Neutral. We demonstrate the high quality of the annotations via Principal Preserved Component Analysis. We conduct transfer learning experiments with existing emotion benchmarks to show that our dataset generalizes well to other domains and different emotion taxonomies. Our BERT-based model achieves an average F1-score of .46 across our proposed taxonomy, leaving much room for improvement.

==> plots/2019-11-14/target_agreements.csv <==
target,agreement,count
admiration,0.5351488661764401,15087
approval,0.3851404327626934,13524
annoyance,0.19252453068053127,11508
gratitude,0.6450123943520547,11070
disapproval,0.27449293519574114,8936
amusement,0.4817974452118247,7866
curiosity,0.41759883923026964,7631
love,0.4455124839685182,7396
optimism,0.3218612012178282,7295
disappointment,0.18576027890181104,7242
joy,0.2960501493333803,7167
realization,0.1940559507774267,6762
anger,0.2069225978501243,6619
sadness,0.345528121264033,5849
confusion,0.21673560722695967,5823
caring,0.2365719843426101,5009
excitement,0.19316383727946046,4892
surprise,0.2746212253532439,4662
disgust,0.1923525163651026,4574
desire,0.17657937129046636,3175
fear,0.2658696323166262,2770
remorse,0.17814261221445868,2350
embarrassment,0.17694647305661323,2209
nervousness,0.1642779106156227,1561
pride,0.1633365308865742,1136
relief,0.17169173465778503,1135
grief,0.16175715946599417,590

